Surrogate Parameters Optimization for Data and Model Fusion of COVID-19 Time-series Data

Our research focuses on developing a computational framework to simulate the transmission dynamics of COVID-19 pandemic. We examine the development of a system named ADRIANA for the simulation using South Africa as a case study. The design of the ADRIANA system interconnects three sub-models to establish a computational technique to advise policy regarding lockdown measures to reduce the transmission pattern of COVID-19 in South Africa. Additionally, the output of the ADRIANA can be used by healthcare administration to predict peak demand time for resources needed to treat infected individuals. ABM is suited for our research experiment, but to prevent the computational constraints of using ABM-based framework for this research, we develop an SEIR compartmental model, a discrete event simulator, and an optimized surrogate model to form a system named ADRIANA. We also ensure that the surrogate's findings are accurate enough to provide optimal solutions. We use the Genetic Algorithm (GA) for the optimization by estimating the optimal hyperparameter configuration for the surrogate. We concluded this study by discussing the solutions presented by the ADRIANA system, which aligns with the primary goal of our study to present an optimal guide to lockdown policy by the government and resource management by the hospital administrators.

==> tikz/a_confirmed_forecast.txt <==
0 355
1 327
2 309
3 307
4 324
5 425
6 432
7 417
8 493
9 459
10 386
11 431
12 440
13 489
14 503
15 421
16 332
17 380
18 488
19 557
20 592
21 544
22 490
23 463
24 515
25 623
26 608
27 618
28 535
29 537
30 352
31 252
32 310
33 452
34 455
35 320
36 268
37 333
38 267
39 272
40 370
41 319
42 279
43 231
44 156
45 99
46 142
47 227
48 196
49 156
50 124
51 105
52 89
53 82
54 132
55 124
56 103
57 87
58 73
59 67
60 71
61 97
62 93
63 79
64 73
65 59
66 55
67 57
68 75
69 78
70 62
71 54
72 53
73 50
74 48
75 60
76 65
77 53
78 49
79 45
80 43
81 43
82 50
83 57
84 51
85 48
86 47
87 46
88 47
89 54
90 57
91 53
92 51
93 50
94 44
95 46
96 53
97 56
98 50
99 47
100 44
101 42
102 41
103 43
104 53
105 56
106 47
107 42
108 38
109 37
110 41
111 44
112 37
113 36
114 35
115 37
116 36
117 38
118 48
119 57
120 49
121 48
122 45
123 46
124 54
125 61
126 53
127 53

==> tikz/a_death_forecast.txt <==
0 182
1 199
2 211
3 197
4 193
5 228
6 278
7 285
8 262
9 235
10 234
11 281
12 354
13 372
14 349
15 319
16 286
17 309
18 363
19 411
20 490
21 459
22 431
23 378
24 339
25 368
26 494
27 571
28 551
29 489
30 408
31 326
32 324
33 509
34 580
35 541
36 460
37 392
38 339
39 326
40 456
41 559
42 532
43 466
44 366
45 288
46 303
47 445
48 487
49 402
50 313
51 273
52 255
53 276
54 328
55 316
56 269
57 240
58 209
59 189
60 221
61 249
62 233
63 210
64 180
65 148
66 149
67 160
68 197
69 179
70 152
71 129
72 137
73 132
74 130
75 154
76 143
77 123
78 112
79 106
80 98
81 113
82 117
83 109
84 99
85 89
86 90
87 93
88 100
89 112
90 101
91 92
92 143
93 130
94 99
95 98
96 108
97 129
98 142
99 113
100 80
101 67
102 80
103 95
104 90
105 73
106 61
107 51
108 53
109 51
110 51
111 58
112 57
113 52
114 46
115 55
116 60
117 67
118 72
119 72
120 75
121 69
122 62
123 61
124 86
125 84
126 71
127 66

==> tikz/a_recovered_forecast.txt <==
0 34
1 43
2 55
3 68
4 78
5 80
6 81
7 82
8 111
9 136
10 148
11 150
12 153
13 162
14 173
15 171
16 160
17 168
18 175
19 180
20 184
21 185
22 177
23 168
24 165
25 167
26 54
27 4
28 14
29 13
30 52
31 123
32 175
33 196
34 233
35 61
36 93
37 88
38 105
39 61
40 37
41 22
42 111
43 135
44 158
45 178
46 189
47 191
48 194
49 195
50 199
51 188
52 148
53 128
54 109
55 92
56 104
57 93
58 72
59 53
60 33
61 82
62 72
63 64
64 70
65 66
66 69
67 66
68 59
69 54
70 61
71 60
72 56
73 52
74 46
75 38
76 31
77 34
78 32
79 30
80 30
81 30
82 31
83 32
84 33
85 34
86 36
87 38
88 40
89 40
90 39
91 38
92 34
93 30
94 26
95 24
96 22
97 21
98 21
99 22
100 24
101 26
102 27
103 26
104 24
105 22
106 19
107 16
108 15
109 16
110 16
111 16
112 17
113 17
114 18
115 18
116 18
117 18
118 19
119 20
120 21
121 21
122 21
123 20
124 19
125 20
126 23
127 26

==> tikz/b_exposed.txt <==
0 1
1 2.02956687746801
2 2.94862535226284
3 3.94433594664069
4 5.13855873653472
5 6.63344846922073
6 8.53518946649126
7 10.9684940171201
8 14.0878421882248
9 18.0884398041254
10 23.2185390666507
11 29.7941965917636
12 38.2173089503916
13 48.9976533556058
14 62.7795423693171
15 80.3734630706957
16 102.79258522143
17 131.293105677332
18 167.41578783322
19 213.023424812381
20 270.324881033264
21 341.870496484311
22 430.495879639851
23 539.18218546175
24 670.793272659562
25 827.648872522634
26 1010.90705059465
27 1219.77061991088
28 1450.61063213873
29 1696.21136711548
30 1945.45103027541
31 2183.7680479949
32 2394.6359212895
33 2561.94529450268
34 2672.76815219469
35 2719.68674294696
36 2701.93366066538
37 2625.02790302126
38 2499.16569568043
39 2337.01269337638
40 2151.58468414309
41 1954.67170651222
42 1755.9506009222
43 1562.69939693935
44 1379.92321464034
45 1210.69919513952
46 1056.59501672975
47 918.072075288057
48 794.830153746065
49 686.080329865639
50 590.749277982555
51 507.625288776894
52 435.458191137704
53 373.024543458108
54 319.167614174032
55 272.819628918281
56 233.011921606142
57 198.877103989751
58 169.646186035653
59 144.642698282654
60 123.275210444067
61 105.029177815997
62 89.4587213400285
63 76.1787066883495
64 64.8573441565477
65 55.2094184873586
66 46.9901878467357
67 39.9899502514612
68 34.0292463548684
69 28.954654029644
70 24.6351215781968
71 20.958784803161
72 17.830213849082
73 15.1680387332291
74 12.902906453923
75 10.9757264389035
76 9.33616652053444
77 7.94136499890023
78 6.75482924611002
79 5.74549450267113
80 4.88692031004545
81 4.15660476022654
82 3.53539980537496
83 3.00701257745412
84 2.55758072511602
85 2.17531054213664
86 1.85016871658597
87 1.57361993245193
88 1.33840346415788
89 1.13834302985015
90 0.968184938743608
91 0.823460378230157
92 0.700368218603541
93 0.59567530350341
94 0.50663161548673
95 0.430898103677942
96 0.366485285115795
97 0.311701014322713
98 0.265106056030738
99 0.225476289413831
100 0.191770560835962
101 0.16310333600291
102 0.138721453220959
103 0.117984324666944
104 0.100347118096992
105 0.085346442573518
106 0.072588175351309
107 0.0617371066566403
108 0.0525081432292473
109 0.0446587978194644
110 0.0379828316803256
111 0.0323048412268724
112 0.0274756430966141
113 0.0233683521326442
114 0.0198750536115385
115 0.016903962245225
116 0.0143770140703965
117 0.012227815480907
118 0.0103998967359066
119 0.00884523087301697
120 0.00752296972718305
121 0.00639837142202606
122 0.00544188774901761
123 0.00462838768085031
124 0.00393649707854123
125 0.00334803614013621
126 0.00284754325015405
127 0.0024218683633841
128 0.00205982886259586
129 0.00175190504815768
130 0.00149001331447872
131 0.00126727280824878
132 0.00107783046877565
133 0.000916706678230857
134 0.000779669334554231
135 0.000663117758435948
136 0.000563989047859862
137 0.000479678617922416
138 0.00040797189671364
139 0.000346984739629365
140 0.00029511445041411
141 0.000250998100010925
142 0.000213476574899238
143 0.000181564302185954
144 0.00015442251053732
145 0.000131337984218489
146 0.000111704439540108
147 9.50058636858535e-05
148 8.08032112702591e-05
149 6.87240160879905e-05

==> tikz/b_infectious.txt <==
0 1
1 0.963661069329435
2 1.09098073922353
3 1.33424536088321
4 1.68324091762557
5 2.14822902169356
6 2.75307530334593
7 3.5332838238245
8 4.53660206146419
9 5.82520968109761
10 7.47914041116697
11 9.60089720017236
12 12.3213827116083
13 15.8073571045818
14 20.2706820976584
15 25.9796153800654
16 33.2723667544297
17 42.5729759426942
18 54.4092645678497
19 69.4320516080664
20 88.4338828098508
21 112.36404971326
22 142.334514330435
23 179.608454925832
24 225.559695802626
25 281.588043103653
26 348.974206630029
27 428.661464831208
28 520.963429323371
29 625.221650972682
30 739.472625314101
31 860.221872745605
32 982.4428427728
33 1099.89506977633
34 1205.77652736616
35 1293.60768222884
36 1358.14255953402
37 1396.07311187757
38 1406.35914532922
39 1390.14317090881
40 1350.33366092762
41 1291.0093994164
42 1216.80014212724
43 1132.3562776344
44 1041.96308405567
45 949.307410233656
46 857.374983538759
47 768.44426239122
48 684.14236029043
49 605.534296306379
50 533.224536627585
51 467.457053115871
52 408.205978036697
53 355.253127735191
54 308.251423306802
55 266.774874893007
56 230.356649139536
57 198.517074457244
58 170.783460325391
59 146.703463954807
60 125.853505364487
61 107.843483110731
62 92.3188108314215
63 78.96055757356
64 67.4843182949296
65 57.6382699657729
66 49.200754084555
67 41.9776302197793
68 35.799571788883
69 30.5194197340091
70 26.0096682077141
71 22.1601261616347
72 18.8757775513473
73 16.0748477211301
74 13.6870735249649
75 11.6521680324012
76 9.91846697407945
77 8.44174184675563
78 7.18416394785729
79 6.11340355805699
80 5.20184916797792
81 4.42593255088874
82 3.7655468096267
83 3.20354532987308
84 2.7253114270713
85 2.31838908414675
86 1.97216646361565
87 1.6776050038322
88 1.42700776438292
89 1.21382141951965
90 1.03246720136236
91 0.878196575374651
92 0.746968149703097
93 0.635342688165617
94 0.540393640814363
95 0.4596308885517
96 0.390935791492412
97 0.332505861710638
98 0.282807658781616
99 0.240536677841195
100 0.204583206701359
101 0.174003262557436
102 0.147993871804887
103 0.125872006901103
104 0.107056687022333
105 0.0910537371008478
106 0.0774428239998696
107 0.0658664248650975
108 0.0560204544160048
109 0.0476462610966005
110 0.0405238501314877
111 0.0344661127680657
112 0.0293139063755548
113 0.024931872015485
114 0.0212048855803376
115 0.0180350289254819
116 0.0153390205441241
117 0.0130460283211472
118 0.011095807276126
119 0.00943711879653768
120 0.00802638297913861
121 0.00682653439280202
122 0.00580604828284213
123 0.00493811259992611
124 0.0041999233071054
125 0.00357208434982233
126 0.00303809967813718
127 0.00258393941336081
128 0.00219767272910362
129 0.00186914295921904
130 0.00158972560082227
131 0.00135207937962776
132 0.0011499595845124
133 0.000978053375948894
134 0.000831845451677064
135 0.000707494191497818
136 0.000601731735419375
137 0.000511779195762954
138 0.000435273801720154
139 0.000370205327180058
140 0.000314863836233273
141 0.000267795182605398
142 0.00022776267759401
143 0.000193714794841071
144 0.00016475664502761
145 0.0001401272863574
146 0.000119179842611475
147 0.000101363770685842
148 8.62106469989045e-05
149 7.33231060269993e-05

==> tikz/b_recovered.txt <==
0 0
1 0.32797771971286
2 0.673568756339459
3 1.08285231128148
4 1.59276527412933
5 2.24055260121504
6 3.06936871717159
7 4.13247262218685
8 5.49723350817734
9 7.24962790868201
10 9.49969509217726
11 12.3883571114114
12 16.0960265958298
13 20.8534835477946
14 26.9555840949916
15 34.7784533656193
16 44.8008986655864
17 57.6308284497443
18 74.0374344957616
19 94.9897277763653
20 121.701591658204
21 155.682690304711
22 198.793127648199
23 253.297448339872
24 321.910176806235
25 407.82052766852
26 514.678503437421
27 646.519464112698
28 807.601638706941
29 1002.13461529442
30 1233.89076164332
31 1505.7184111138
32 1819.01317729785
33 2173.24132000745
34 2565.62926076396
35 2991.11888622123
36 3442.63472541653
37 3911.63189732658
38 4388.82299213306
39 4864.94579981873
40 5331.44198670954
41 5780.95898352724
42 6207.64140398807
43 6607.22460789874
44 6976.97173343003
45 7315.50577953269
46 7622.5854369667
47 7898.86343457134
48 8145.65426140806
49 8364.72727835806
50 8558.13274732264
51 8728.06243434435
52 8876.74278992475
53 9006.35677932679
54 9118.98967261133
55 9216.59408052437
56 9300.96990800407
57 9373.75548547061
58 9436.42678072999
59 9490.30220413628
60 9536.55107867171
61 9576.20431232719
62 9610.1661859596
63 9639.22650084561
64 9664.07253684423
65 9685.30047828286
66 9703.42609027155
67 9718.89452857259
68 9732.08923592341
69 9743.33992592884
70 9752.92968805301
71 9761.10126678681
72 9768.06257914439
73 9773.99153964606
74 9779.04026245086
75 9783.33870912528
76 9786.99784538004
77 9790.11236663069
78 9792.76304591145
79 9795.01875308774
80 9796.93818853094
81 9798.57136985183
82 9799.96090503365
83 9801.14308228707
84 9802.14880131653
85 9803.0043690677
86 9803.73217925632
87 9804.35129213138
88 9804.87792895808
89 9805.32589363776
90 9805.70693203338
91 9806.03103814217
92 9806.30671488398
93 9806.54119621992
94 9806.74063626009
95 9806.91027027467
96 9807.0545517395
97 9807.17726898636
98 9807.28164446398
99 9807.37041921822
100 9807.44592477027
101 9807.51014427969
102 9807.56476454963
103 9807.61122032713
104 9807.65073194092
105 9807.68433734168
106 9807.71291935195
107 9807.73722885018
108 9807.75790446645
109 9807.77548939998
110 9807.79044565673
111 9807.8031661727
112 9807.81398514934
113 9807.82318683845
114 9807.8310129961
115 9807.83766924524
116 9807.84333047096
117 9807.8481454144
118 9807.85224058443
119 9807.85572357643
120 9807.85868590319
121 9807.8612053976
122 9807.86334825746
123 9807.86517078452
124 9807.86672086407
125 9807.86803922502
126 9807.86916050668
127 9807.87011416969
128 9807.87092526699
129 9807.871615126
130 9807.87220185684
131 9807.87270087504
132 9807.8731252935
133 9807.87348626834
134 9807.87379328096
135 9807.87405439816
136 9807.87427648192
137 9807.87446536744
138 9807.87462601616
139 9807.87476264923
140 9807.87487885723
141 9807.87497769365
142 9807.8750617553
143 9807.87513325022
144 9807.87519405756
145 9807.87524577515
146 9807.87528976132
147 9807.87532717212
148 9807.87535899117
149 9807.87538605288

==> tikz/b_susceptible.txt <==
0 9998
1 9996.67879433349
2 9995.28682515218
3 9993.6385663812
4 9991.58543507171
5 9988.97776990787
6 9985.64236651299
7 9981.36574953687
8 9975.87832224213
9 9968.83672260609
10 9959.80262543001
11 9948.21654909665
12 9933.36528174217
13 9914.34150599202
14 9889.99419143803
15 9858.86846818362
16 9819.13414935856
17 9768.50308993023
18 9704.13751310317
19 9622.55479580319
20 9519.53964449869
21 9390.08276349772
22 9228.37647838152
23 9027.91191127255
24 8781.73685473158
25 8482.94255670519
26 8125.44023933791
27 7705.04845114522
28 7220.82429983096
29 6676.43236661743
30 6081.18558276717
31 5450.2916681457
32 4803.90805863985
33 4164.91831571355
34 3555.82605967519
35 2995.58668860297
36 2497.28905438408
37 2067.26708777459
38 1705.65216685728
39 1407.89833589608
40 1166.63966821975
41 973.359910544144
42 819.607852962483
43 697.719717527503
44 601.141967873964
45 524.487615094134
46 463.44456276479
47 414.620227749382
48 375.373224555446
49 343.658095469918
50 317.893438067218
51 296.855223762881
52 279.593040900846
53 265.365549479906
54 253.591289907832
55 243.811415664334
56 235.661521250249
57 228.85033608239
58 223.14357290896
59 218.351633626254
60 214.320205519736
61 210.923026746082
62 208.056281868953
63 205.634234892477
64 203.585800704289
65 201.851833263999
66 200.38296779716
67 199.137890956163
68 198.081945932841
69 197.18600030751
70 196.425522161081
71 195.779822248391
72 195.23142945518
73 194.765573899576
74 194.36975757025
75 194.03339640341
76 193.747521125341
77 193.504526523645
78 193.297960894575
79 193.12234885153
80 192.973041991035
81 192.846092837044
82 192.73814835134
83 192.646359805592
84 192.568306531279
85 192.501931306009
86 192.445485563472
87 192.397482932335
88 192.356659813375
89 192.321941912863
90 192.292415826505
91 192.267304904217
92 192.245948747711
93 192.227785788406
94 192.212338483606
95 192.199200733098
96 192.188027183891
97 192.178524137597
98 192.170441821204
99 192.163567814519
100 192.15772146219
101 192.152749121747
102 192.14852012534
103 192.144923341294
104 192.141864253959
105 192.139262478641
106 192.137049648696
107 192.135167618286
108 192.133566935896
109 192.132205541099
110 192.13104766145
111 192.130062873298
112 192.129225301181
113 192.128512937397
114 192.127907064705
115 192.127391763582
116 192.126953494421
117 192.126580741792
118 192.126263711557
119 192.12599407389
120 192.125764744096
121 192.125569696574
122 192.1254038065
123 192.125262715189
124 192.12514271554
125 192.125040654481
126 192.12495385038
127 192.12488002252
128 192.124817231413
129 192.124763825985
130 192.124718404235
131 192.124679772765
132 192.124646916436
133 192.124618971595
134 192.124595204239
135 192.124574989875
136 192.124557797284
137 192.124543174731
138 192.124530738129
139 192.124520160697
140 192.124511164468
141 192.124503513059
142 192.124497005437
143 192.124491470667
144 192.124486763275
145 192.124482759564
146 192.124479354381
147 192.124476458229
148 192.124473994962
149 192.124471899983

==> tikz/ctable_forecast.txt <==
460 28.3
461 56.6
462 56.6
463 56.6
464 56.6
465 84.9
466 84.9
467 113.2
468 84.9
469 84.9
470 84.9
471 84.9
472 84.9
473 113.2
474 113.2
475 84.9
476 56.6
477 56.6
478 56.6
479 56.6
480 56.6
481 56.6
482 56.6
483 84.9
484 56.6
485 84.9
486 84.9
487 84.9
488 84.9
489 84.9
490 113.2
491 113.2
492 113.2
493 113.2
494 141.5
495 169.8
496 169.8
497 169.8
498 141.5
499 169.8
500 198.1
501 226.4
502 254.7
503 254.7
504 254.7
505 311.3
506 311.3
507 311.3
508 339.6
509 367.9
510 424.5
511 509.4
512 537.7
513 537.7
514 566
515 622.6
516 735.8
517 764.1
518 849
519 905.6
520 933.9
521 877.3
522 933.9
523 1018.8
524 1216.9
525 1103.7
526 933.9
527 962.2
528 1301.8
529 1415
530 1528.2
531 1556.5
532 1075.4
533 1047.1
534 1556.5
535 2490.4
536 2688.5
537 2773.4
538 2660.2
539 2292.3
540 1924.4
541 2433.8
542 3084.7
543 3452.6
544 3141.3
545 3820.5
546 3594.1
547 3169.6
548 3990.3
549 3480.9
550 4075.2
551 4612.9
552 4612.9
553 4273.3
554 4471.4
555 5744.9
556 6961.8
557 7159.9
558 7442.9
559 6650.5
560 6792
561 7471.2
562 8773
563 9395.6
564 9905
565 11235.1
566 9282.4
567 10188
568 10838.9
569 9537.1
570 15140.5
571 13668.9
572 14206.6
573 13018
574 12593.5
575 11093.6
576 13980.2
577 14178.3
578 14489.6
579 14461.3
580 14433
581 10386.1
582 9169.2
583 14348.1
584 14234.9
585 14914.1
586 14291.5
587 12848.2
588 7358
589 7556.1
590 12452
591 12112.4
592 12706.7
593 11857.7
594 9254.1
595 5461.9
596 4754.4
597 9225.8
598 9197.5
599 8320.2
600 8688.1
601 6990.1
602 3622.4
603 2518.7
604 2235.7
605 3735.6
606 6509
607 5150.6
608 4131.8
609 2745.1
610 2235.7
611 3792.2
612 4301.6
613 4046.9
614 3848.8
615 3056.4
616 1698
617 1613.1
618 2490.4
619 2745.1
620 2631.9
621 2631.9
622 2292.3
623 1471.6
624 1471.6
625 2405.5
626 2377.2
627 2405.5
628 2405.5
629 1613.1
630 1358.4
631 1188.6
632 1613.1
633 1981
634 1952.7
635 1867.8
636 1358.4
637 962.2
638 1018.8
639 1754.6
640 1981
641 1952.7
642 1924.4
643 1528.2
644 962.2
645 905.6
646 1556.5
647 1782.9
648 1754.6
649 1471.6
650 1132
651 962.2
652 1018.8
653 1613.1
654 1613.1
655 1556.5
656 1358.4
657 1528.2
658 1216.9
659 1047.1
660 1726.3
661 1839.5
662 1867.8
663 1782.9
664 1499.9
665 1188.6
666 1160.3
667 1839.5
668 1839.5
669 1839.5
670 1782.9
671 1499.9
672 1047.1
673 1188.6
674 2179.1
675 2207.4
676 2150.8
677 2065.9
678 1584.8
679 1216.9
680 1075.4
681 1698
682 2037.6
683 1981
684 1896.1
685 1330.1
686 962.2
687 1018.8
688 1754.6
689 1839.5
690 1811.2
691 1584.8
692 1160.3
693 962.2
694 1160.3
695 2207.4
696 2207.4
697 2235.7
698 1924.4
699 1528.2
700 1443.3
701 2235.7
702 2377.2
703 2575.3
704 2631.9
705 2462.1
706 1811.2
707 1443.3
708 2405.5
709 3169.6
710 3707.3
711 3480.9
712 3141.3
713 2490.4
714 2433.8
715 3311.1
716 3480.9
717 4612.9
718 5037.4
719 4726.1
720 4301.6
721 3396
722 4414.8
723 4414.8
724 6452.4
725 7471.2
726 7697.6
727 7216.5
728 6084.5
729 8801.3
730 9084.3
731 9169.2
732 9084.3
733 9735.2
734 7414.6
735 4895.9
736 7782.5
737 14574.5
738 13470.8
739 12140.7
740 13640.6
741 13867
742 9876.7
743 11659.6
744 11942.6
745 12338.8
746 13895.3
747 11631.3
748 10471
749 8574.9
750 11235.1
751 13697.2
752 13782.1
753 14206.6
754 13046.3
755 11518.1
756 11829.4
757 11291.7
758 13046.3
759 13867
760 13697.2
761 13782.1
762 11970.9
763 11461.5
764 10046.5
765 14291.5
766 12763.3
767 11178.5
768 10640.8
769 9961.6
770 7442.9
771 7612.7
772 11999.2
773 10018.2
774 9254.1
775 6848.6
776 4952.5
777 3622.4
778 2999.8
779 4075.2
780 4697.8
781 4612.9
782 3933.7
783 2886.6
784 1669.7
785 1443.3
786 2603.6
787 2914.9
788 2801.7
789 2716.8
790 1698
791 1216.9
792 1358.4
793 2207.4
794 2264
795 2320.6
796 1981
797 1358.4
798 1018.8
799 1047.1
800 1811.2
801 1839.5
802 1726.3
803 1613.1
804 1132
805 905.6
806 933.9
807 1471.6
808 1556.5
809 1358.4
810 1301.8
811 962.2
812 820.7
813 849
814 1245.2
815 1528.2
816 1358.4
817 1245.2
818 933.9
819 905.6
820 990.5
821 1415
822 1443.3
823 1358.4
824 1415
825 1018.8
826 849
827 933.9
828 1273.5
829 1386.7
830 1216.9
831 1301.8
832 1103.7
833 792.4
834 764.1
835 877.3
836 1358.4
837 1386.7
838 1245.2
839 905.6
840 735.8
841 764.1
842 877.3
843 1075.4
844 1018.8
845 990.5
846 849
847 792.4
848 650.9
849 735.8
850 1160.3
851 1556.5
852 1386.7
853 990.5
854 849
855 962.2
856 1358.4
857 1641.4
858 1415
859 1471.6

==> tikz/ctable_prediction.txt <==
332 9084.3
333 9735.2
334 7414.6
335 4895.9
336 7782.5
337 14574.5
338 13470.8
339 12140.7
340 13640.6
341 13867
342 9876.7
343 11659.6
344 11942.6
345 12338.8
346 13895.3
347 11631.3
348 10471
349 8574.9
350 11235.1
351 13697.2
352 13782.1
353 14206.6
354 13046.3
355 11518.1
356 11829.4
357 11291.7
358 13046.3
359 13867
360 13697.2
361 13782.1
362 11970.9
363 11461.5
364 10046.5
365 14291.5
366 12763.3
367 11178.5
368 10640.8
369 9961.6
370 7442.9
371 7612.7
372 11999.2
373 10018.2
374 9254.1
375 6848.6
376 4952.5
377 3622.4
378 2999.8
379 4075.2
380 4697.8
381 4612.9
382 3933.7
383 2886.6
384 1669.7
385 1443.3
386 2603.6
387 2914.9
388 2801.7
389 2716.8
390 1698
391 1216.9
392 1358.4
393 2207.4
394 2264
395 2320.6
396 1981
397 1358.4
398 1018.8
399 1047.1
400 1811.2
401 1839.5
402 1726.3
403 1613.1
404 1132
405 905.6
406 933.9
407 1471.6
408 1556.5
409 1358.4
410 1301.8
411 962.2
412 820.7
413 849
414 1245.2
415 1528.2
416 1358.4
417 1245.2
418 933.9
419 905.6
420 990.5
421 1415
422 1443.3
423 1358.4
424 1415
425 1018.8
426 849
427 933.9
428 1273.5
429 1386.7
430 1216.9
431 1301.8
432 1103.7
433 792.4
434 764.1
435 877.3
436 1358.4
437 1386.7
438 1245.2
439 905.6
440 735.8
441 764.1
442 877.3
443 1075.4
444 1018.8
445 990.5
446 849
447 792.4
448 650.9
449 735.8
450 1160.3
451 1556.5
452 1386.7
453 990.5
454 849
455 962.2
456 1358.4
457 1641.4
458 1415
459 1471.6

==> tikz/ctable_true_test.txt <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 56.6
57 28.3
58 28.3
59 28.3
60 28.3
61 113.2
62 141.5
63 141.5
64 226.4
65 254.7
66 0
67 84.9
68 28.3
69 28.3
70 28.3
71 84.9
72 28.3
73 84.9
74 56.6
75 28.3
76 56.6
77 84.9
78 84.9
79 56.6
80 0
81 141.5
82 84.9
83 141.5
84 84.9
85 84.9
86 169.8
87 254.7
88 113.2
89 141.5
90 169.8
91 169.8
92 339.6
93 283
94 141.5
95 198.1
96 254.7
97 198.1
98 367.9
99 311.3
100 311.3
101 396.2
102 481.1
103 452.8
104 367.9
105 254.7
106 452.8
107 707.5
108 566
109 622.6
110 679.2
111 735.8
112 764.1
113 707.5
114 849
115 877.3
116 1245.2
117 990.5
118 820.7
119 849
120 1216.9
121 1047.1
122 1301.8
123 1330.1
124 1103.7
125 679.2
126 1811.2
127 1584.8
128 1981
129 1867.8
130 1839.5
131 1811.2
132 1556.5
133 1839.5
134 3537.5
135 2858.3
136 2745.1
137 2490.4
138 2801.7
139 2292.3
140 2631.9
141 3396
142 3622.4
143 4131.8
144 4669.5
145 3792.2
146 3028.1
147 4414.8
148 3763.9
149 4131.8
150 5377
151 5009.1
152 4641.2
153 4895.9
154 6169.4
155 7131.6
156 6735.4
157 7810.8
158 6876.9
159 6650.5
160 7527.8
161 8801.3
162 9480.5
163 9848.4
164 11772.8
165 9508.8
166 9735.2
167 11008.7
168 9565.4
169 14857.5
170 13414.2
171 14659.4
172 13102.9
173 12536.9
174 11404.9
175 13838.7
176 14291.5
177 14517.9
178 14433
179 14602.8
180 10103.1
181 8857.9
182 14263.2
183 14234.9
184 15140.5
185 13244.4
186 12197.3
187 7697.6
188 7839.1
189 12338.8
190 11999.2
191 11942.6
192 10980.4
193 8886.2
194 5829.8
195 4839.3
196 9282.4
197 8999.4
198 7924
199 8376.8
200 7244.8
201 4046.9
202 2716.8
203 3028.1
204 4273.3
205 6792
206 4895.9
207 3990.3
208 2745.1
209 2433.8
210 4245
211 4188.4
212 3679
213 4018.6
214 2943.2
215 1811.2
216 1698
217 2914.9
218 2801.7
219 1981
220 2603.6
221 2716.8
222 2150.8
223 1301.8
224 2518.7
225 2603.6
226 2235.7
227 1952.7
228 1754.6
229 905.6
230 1160.3
231 2150.8
232 2179.1
233 2122.5
234 1952.7
235 1698
236 1018.8
237 820.7
238 2065.9
239 2292.3
240 2207.4
241 2179.1
242 1669.7
243 764.1
244 1443.3
245 2065.9
246 2009.3
247 1584.8
248 1047.1
249 1358.4
250 962.2
251 962.2
252 1896.1
253 1896.1
254 1896.1
255 2037.6
256 1698
257 990.5
258 1103.7
259 2065.9
260 1867.8
261 1584.8
262 2745.1
263 1698
264 962.2
265 1273.5
266 2037.6
267 1896.1
268 2179.1
269 2094.2
270 1782.9
271 1584.8
272 1132
273 2207.4
274 2320.6
275 2037.6
276 1981
277 1754.6
278 962.2
279 1160.3
280 2009.3
281 2207.4
282 2065.9
283 1896.1
284 1471.6
285 820.7
286 1330.1
287 1839.5
288 2009.3
289 1896.1
290 1867.8
291 1471.6
292 1330.1
293 1867.8
294 2320.6
295 2518.7
296 2377.2
297 2405.5
298 1981
299 1330.1
300 2150.8
301 3113
302 2716.8
303 3367.7
304 2858.3
305 2462.1
306 2235.7
307 2688.5
308 3509.2
309 3311.1
310 3650.7
311 3452.6
312 2773.4
313 2490.4
314 2490.4
315 4528
316 4754.4
317 5348.7
318 5037.4
319 4471.4
320 3594.1
321 4358.2
322 7273.1
323 8857.9
324 9027.7
325 8546.6
326 8688.1
327 5603.4
328 8178.7
329 10867.2
330 9905
331 9480.5
332 11886
333 10244.6
334 9537.1
335 10301.2
336 15253.7
337 15536.7
338 16074.4
339 12536.9
340 10301.2
341 8093.8
342 10386.1
343 19244
344 19555.3
345 18168.6
346 16300.8
347 12876.5
348 13668.9
349 15649.9
350 23715.4
351 22809.8
352 23856.9
353 23460.7
354 18904.4
355 16329.1
356 14234.9
357 20149.6
358 20093
359 16159.3
360 15168.8
361 13329.3
362 9763.5
363 10612.5
364 13810.4
365 12367.1
366 12763.3
367 13329.3
368 8829.6
369 4924.2
370 6537.3
371 7669.3
372 7754.2
373 6650.5
374 5744.9
375 4895.9
376 2745.1
377 2858.3
378 4386.5
379 4075.2
380 4046.9
381 3452.6
382 2631.9
383 1471.6
384 1867.8
385 3424.3
386 2688.5
387 2999.8
388 2575.3
389 1867.8
390 1188.6
391 1301.8
392 2518.7
393 2518.7
394 2065.9
395 1811.2
396 1528.2
397 849
398 1075.4
399 2009.3
400 1811.2
401 1782.9
402 1556.5
403 1245.2
404 594.3
405 905.6
406 1556.5
407 1499.9
408 1415
409 1330.1
410 933.9
411 679.2
412 1075.4
413 1584.8
414 1584.8
415 1330.1
416 1669.7
417 1075.4
418 650.9
419 990.5
420 1641.4
421 1584.8
422 1584.8
423 1471.6
424 1132
425 650.9
426 537.7
427 1132
428 1669.7
429 1641.4
430 1499.9
431 1047.1
432 594.3
433 820.7
434 1528.2
435 1386.7
436 1358.4
437 820.7
438 481.1
439 481.1
440 452.8
441 820.7
442 1471.6
443 1358.4
444 1386.7
445 990.5
446 707.5
447 905.6
448 1726.3
449 1471.6
450 1528.2
451 1415
452 1160.3
453 792.4
454 905.6
455 1698
456 1528.2
457 1754.6
458 1499.9
459 1188.6

==> tikz/dtable_forecast.txt <==
460 238
461 238
462 238
463 238
464 238
465 238
466 238
467 238
468 238
469 238
470 238
471 238
472 238
473 238
474 238
475 238
476 238
477 238
478 238
479 238
480 238
481 238
482 178.5
483 178.5
484 238
485 357
486 238
487 297.5
488 297.5
489 178.5
490 238
491 416.5
492 238
493 297.5
494 535.5
495 297.5
496 178.5
497 297.5
498 476
499 297.5
500 238
501 357
502 357
503 357
504 238
505 357
506 714
507 357
508 238
509 476
510 416.5
511 238
512 238
513 357
514 773.5
515 476
516 238
517 535.5
518 595
519 654.5
520 833
521 714
522 1249.5
523 952
524 1368.5
525 1249.5
526 773.5
527 952
528 952
529 1071
530 1071
531 1249.5
532 1011.5
533 1368.5
534 1309
535 1249.5
536 1190
537 1011.5
538 833
539 2261
540 2677.5
541 2677.5
542 1963.5
543 2082.5
544 1844.5
545 1487.5
546 1666
547 3510.5
548 2082.5
549 1428
550 1844.5
551 2142
552 1368.5
553 1844.5
554 1428
555 1785
556 2796.5
557 3629.5
558 2737
559 1547
560 1309
561 3332
562 2915.5
563 6664
564 4700.5
565 5176.5
566 2201.5
567 4700.5
568 5117
569 4700.5
570 6842.5
571 5950
572 10888.5
573 8151.5
574 3689
575 9639
576 18207
577 4879
578 13685
579 4224.5
580 9936.5
581 5355
582 15053.5
583 23205
584 7378
585 11067
586 18266.5
587 2023
588 10829
589 14339.5
590 11483.5
591 13328
592 19337.5
593 17493
594 5533.5
595 12554.5
596 7021
597 15232
598 12911.5
599 8151.5
600 10710
601 7794.5
602 6426
603 10650.5
604 5950
605 6128.5
606 26656
607 5771.5
608 5355
609 5593
610 8806
611 6485.5
612 6247.5
613 3451
614 4462.5
615 2796.5
616 10531.5
617 4046
618 5295.5
619 6604.5
620 3153.5
621 2796.5
622 2201.5
623 2975
624 9698.5
625 4105.5
626 1725.5
627 3927
628 3510.5
629 2677.5
630 2796.5
631 1428
632 2320.5
633 3570
634 1785
635 2380
636 1725.5
637 1428
638 3451
639 1487.5
640 2082.5
641 1666
642 2380
643 1130.5
644 1666
645 1666
646 1547
647 2142
648 3094
649 2618
650 1606.5
651 1130.5
652 1785
653 1487.5
654 1428
655 1844.5
656 1904
657 1904
658 1844.5
659 2320.5
660 1904
661 1487.5
662 1844.5
663 2142
664 2142
665 1487.5
666 1547
667 1606.5
668 1666
669 1904
670 1190
671 2558.5
672 1071
673 3867.5
674 2796.5
675 833
676 1428
677 1487.5
678 1963.5
679 1071
680 1904
681 1130.5
682 1725.5
683 1904
684 1428
685 1606.5
686 1904
687 1606.5
688 1487.5
689 8389.5
690 4046
691 3213
692 952
693 1071
694 2737
695 3748.5
696 5652.5
697 2023
698 1844.5
699 476
700 2499
701 2023
702 4938.5
703 833
704 4641
705 1309
706 2261
707 1963.5
708 5771.5
709 654.5
710 119
711 7735
712 535.5
713 8746.5
714 1309
715 1963.5
716 2201.5
717 6069
718 1606.5
719 3867.5
720 952
721 1428
722 5950
723 6723.5
724 4700.5
725 476
726 1785
727 2558.5
728 5236
729 1666
730 1844.5
731 1785
732 7021
733 3748.5
734 2796.5
735 892.5
736 5593
737 14577.5
738 7913.5
739 6188
740 5890.5
741 8032.5
742 7378
743 5652.5
744 12316.5
745 8627.5
746 8330
747 12554.5
748 5831
749 6545
750 9579.5
751 8330
752 8092
753 7735
754 6961.5
755 7973
756 7140
757 8865.5
758 5533.5
759 3391.5
760 3570
761 4998
762 4522
763 9579.5
764 15113
765 14994
766 14934.5
767 7140
768 7794.5
769 9579.5
770 8389.5
771 8151.5
772 7973
773 13030.5
774 9163
775 11305
776 14934.5
777 20230
778 6545
779 7378
780 19040
781 8151.5
782 6485.5
783 18861.5
784 12852
785 10650.5
786 5712
787 3570
788 7378
789 6842.5
790 2439.5
791 4581.5
792 2439.5
793 4046
794 5176.5
795 1071
796 5355
797 59.5
798 6842.5
799 7318.5
800 4224.5
801 5652.5
802 2915.5
803 1190
804 2320.5
805 2142
806 952
807 1190
808 2618
809 2082.5
810 2082.5
811 2439.5
812 1666
813 1368.5
814 1963.5
815 535.5
816 3510.5
817 1904
818 1963.5
819 1904
820 1309
821 2261
822 1130.5
823 2261
824 1606.5
825 2737
826 2201.5
827 2023
828 2380
829 1666
830 1428
831 1487.5
832 1190
833 1725.5
834 1368.5
835 2023
836 2082.5
837 2082.5
838 2023
839 1606.5
840 1368.5
841 1130.5
842 1249.5
843 1309
844 1428
845 1190
846 1309
847 1309
848 1368.5
849 1309
850 1428
851 1130.5
852 1368.5
853 1666
854 1666
855 1785
856 1249.5
857 1963.5
858 1963.5
859 1309

==> tikz/dtable_prediction.txt <==
332 7021
333 3748.5
334 2796.5
335 892.5
336 5593
337 14577.5
338 7913.5
339 6188
340 5890.5
341 8032.5
342 7378
343 5652.5
344 12316.5
345 8627.5
346 8330
347 12554.5
348 5831
349 6545
350 9579.5
351 8330
352 8092
353 7735
354 6961.5
355 7973
356 7140
357 8865.5
358 5533.5
359 3391.5
360 3570
361 4998
362 4522
363 9579.5
364 15113
365 14994
366 14934.5
367 7140
368 7794.5
369 9579.5
370 8389.5
371 8151.5
372 7973
373 13030.5
374 9163
375 11305
376 14934.5
377 20230
378 6545
379 7378
380 19040
381 8151.5
382 6485.5
383 18861.5
384 12852
385 10650.5
386 5712
387 3570
388 7378
389 6842.5
390 2439.5
391 4581.5
392 2439.5
393 4046
394 5176.5
395 1071
396 5355
397 59.5
398 6842.5
399 7318.5
400 4224.5
401 5652.5
402 2915.5
403 1190
404 2320.5
405 2142
406 952
407 1190
408 2618
409 2082.5
410 2082.5
411 2439.5
412 1666
413 1368.5
414 1963.5
415 535.5
416 3510.5
417 1904
418 1963.5
419 1904
420 1309
421 2261
422 1130.5
423 2261
424 1606.5
425 2737
426 2201.5
427 2023
428 2380
429 1666
430 1428
431 1487.5
432 1190
433 1725.5
434 1368.5
435 2023
436 2082.5
437 2082.5
438 2023
439 1606.5
440 1368.5
441 1130.5
442 1249.5
443 1309
444 1428
445 1190
446 1309
447 1309
448 1368.5
449 1309
450 1428
451 1130.5
452 1368.5
453 1666
454 1666
455 1785
456 1249.5
457 1963.5
458 1963.5
459 1309

==> tikz/dtable_true_test.txt <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 297.5
80 0
81 0
82 0
83 0
84 0
85 535.5
86 0
87 0
88 0
89 119
90 0
91 0
92 416.5
93 0
94 0
95 0
96 0
97 654.5
98 0
99 0
100 297.5
101 178.5
102 0
103 178.5
104 0
105 416.5
106 0
107 0
108 892.5
109 178.5
110 178.5
111 0
112 416.5
113 1011.5
114 416.5
115 416.5
116 535.5
117 297.5
118 714
119 1071
120 0
121 1249.5
122 0
123 1071
124 892.5
125 892.5
126 773.5
127 952
128 773.5
129 1071
130 714
131 476
132 1071
133 1487.5
134 1725.5
135 1904
136 1249.5
137 59.5
138 1844.5
139 3153.5
140 2677.5
141 1904
142 1904
143 1963.5
144 1785
145 1428
146 2380
147 2439.5
148 595
149 3153.5
150 2737
151 1368.5
152 1963.5
153 1725.5
154 1963.5
155 3391.5
156 4522
157 3213
158 1963.5
159 1844.5
160 3153.5
161 2677.5
162 6485.5
163 4700.5
164 5355
165 2261
166 4938.5
167 4819.5
168 4938.5
169 6783
170 5652.5
171 10353
172 7794.5
173 3629.5
174 8746.5
175 15767.5
176 5355
177 13744.5
178 4403
179 9639
180 4165
181 14518
182 23026.5
183 7735
184 10412.5
185 18921
186 2201.5
187 10769.5
188 13506.5
189 11662
190 12733
191 18088
192 17790.5
193 5176.5
194 11781
195 6247.5
196 14756
197 10948
198 8092
199 10710
200 7556.5
201 6247.5
202 9758
203 6426
204 6069
205 26358.5
206 5652.5
207 5950
208 5771.5
209 8508.5
210 6485.5
211 6247.5
212 3153.5
213 4403
214 2558.5
215 10948
216 4224.5
217 5295.5
218 6664
219 2796.5
220 2975
221 2082.5
222 2499
223 9877
224 3748.5
225 1547
226 3153.5
227 3689
228 2915.5
229 2915.5
230 1249.5
231 2380
232 3332
233 1725.5
234 1963.5
235 1606.5
236 1487.5
237 4165
238 1130.5
239 1190
240 1666
241 2796.5
242 654.5
243 1190
244 1844.5
245 1428
246 1844.5
247 3510.5
248 2915.5
249 2082.5
250 773.5
251 2201.5
252 1725.5
253 1606.5
254 1547
255 1844.5
256 2201.5
257 952
258 1249.5
259 1368.5
260 654.5
261 1428
262 2261
263 1725.5
264 952
265 952
266 1428
267 1487.5
268 1011.5
269 1249.5
270 4462.5
271 773.5
272 4700.5
273 2320.5
274 892.5
275 1011.5
276 1190
277 1666
278 595
279 1190
280 892.5
281 1368.5
282 3391.5
283 1190
284 1249.5
285 2320.5
286 1904
287 1011.5
288 12435.5
289 4343.5
290 3391.5
291 1011.5
292 1130.5
293 2677.5
294 3570
295 4819.5
296 1368.5
297 1130.5
298 178.5
299 2201.5
300 1428
301 5117
302 1071
303 4879
304 773.5
305 2499
306 1190
307 5712
308 0
309 0
310 7021
311 476
312 7973
313 654.5
314 1368.5
315 1904
316 5533.5
317 1130.5
318 4165
319 476
320 1011.5
321 7973
322 1725.5
323 2201.5
324 1844.5
325 1904
326 952
327 1844.5
328 2439.5
329 10472
330 6247.5
331 3808
332 4284
333 6664
334 2618
335 12971
336 3391.5
337 12673.5
338 7913.5
339 9758
340 6188
341 5533.5
342 9282
343 9996
344 13209
345 8746.5
346 10948
347 6485.5
348 8627.5
349 10174.5
350 9103.5
351 9817.5
352 10591
353 9579.5
354 10531.5
355 7497
356 50158.5
357 12911.5
358 20587
359 14161
360 23264.5
361 15827
362 20765.5
363 29988
364 17017
365 25168.5
366 19516
367 17731
368 14220.5
369 11900
370 14458.5
371 9579.5
372 9520
373 13744.5
374 8865.5
375 7318.5
376 6961.5
377 13625.5
378 5652.5
379 3808
380 9222.5
381 5295.5
382 21539
383 4046
384 3570
385 7794.5
386 3927
387 6128.5
388 2558.5
389 2499
390 3094
391 6307
392 3094
393 3689
394 3986.5
395 2856
396 2677.5
397 1666
398 6426
399 3451
400 1904
401 2201.5
402 2856
403 1309
404 1130.5
405 2142
406 1547
407 1309
408 1130.5
409 2677.5
410 1487.5
411 1249.5
412 2439.5
413 1844.5
414 1666
415 2320.5
416 3629.5
417 1368.5
418 1130.5
419 2915.5
420 1130.5
421 892.5
422 1368.5
423 952
424 1071
425 892.5
426 1368.5
427 1487.5
428 714
429 2499
430 1725.5
431 773.5
432 773.5
433 1011.5
434 773.5
435 535.5
436 595
437 1309
438 773.5
439 773.5
440 773.5
441 1071
442 833
443 1071
444 1130.5
445 654.5
446 1130.5
447 1011.5
448 1666
449 1249.5
450 535.5
451 952
452 714
453 773.5
454 4105.5
455 1309
456 952
457 2558.5
458 1368.5
459 892.5

==> tikz/etable_forecast.txt <==
460 2.5
461 2.5
462 2.5
463 2.5
464 2.5
465 2.5
466 2.5
467 2.5
468 2.5
469 2.5
470 2.5
471 2.5
472 2.5
473 2.5
474 5
475 5
476 5
477 5
478 5
479 7.5
480 7.5
481 5
482 7.5
483 5
484 7.5
485 10
486 10
487 12.5
488 10
489 5
490 7.5
491 20
492 25
493 20
494 17.5
495 15
496 7.5
497 12.5
498 17.5
499 22.5
500 22.5
501 22.5
502 15
503 17.5
504 20
505 17.5
506 25
507 30
508 32.5
509 30
510 40
511 30
512 32.5
513 42.5
514 40
515 42.5
516 45
517 32.5
518 37.5
519 42.5
520 62.5
521 55
522 60
523 47.5
524 70
525 140
526 97.5
527 77.5
528 57.5
529 87.5
530 105
531 90
532 70
533 120
534 102.5
535 140
536 132.5
537 125
538 120
539 210
540 197.5
541 110
542 180
543 170
544 165
545 120
546 210
547 140
548 110
549 147.5
550 225
551 110
552 120
553 132.5
554 270
555 247.5
556 200
557 115
558 162.5
559 117.5
560 175
561 320
562 232.5
563 235
564 260
565 175
566 467.5
567 287.5
568 462.5
569 247.5
570 295
571 342.5
572 265
573 280
574 232.5
575 445
576 272.5
577 555
578 330
579 360
580 212.5
581 325
582 477.5
583 1445
584 375
585 592.5
586 752.5
587 262.5
588 732.5
589 472.5
590 600
591 782.5
592 477.5
593 377.5
594 517.5
595 435
596 865
597 1020
598 735
599 742.5
600 725
601 480
602 540
603 317.5
604 642.5
605 650
606 722.5
607 287.5
608 395
609 352.5
610 712.5
611 402.5
612 442.5
613 547.5
614 335
615 165
616 230
617 365
618 475
619 285
620 237.5
621 567.5
622 117.5
623 305
624 280
625 310
626 440
627 262.5
628 245
629 257.5
630 272.5
631 217.5
632 195
633 247.5
634 275
635 130
636 50
637 137.5
638 375
639 140
640 167.5
641 217.5
642 200
643 32.5
644 90
645 310
646 205
647 190
648 70
649 162.5
650 55
651 470
652 190
653 157.5
654 347.5
655 90
656 65
657 87.5
658 100
659 210
660 345
661 385
662 347.5
663 295
664 257.5
665 207.5
666 405
667 345
668 365
669 145
670 77.5
671 135
672 45
673 417.5
674 205
675 222.5
676 125
677 122.5
678 55
679 100
680 107.5
681 140
682 115
683 160
684 105
685 320
686 127.5
687 165
688 117.5
689 225
690 170
691 72.5
692 27.5
693 77.5
694 245
695 145
696 152.5
697 182.5
698 120
699 97.5
700 175
701 272.5
702 302.5
703 297.5
704 220
705 197.5
706 135
707 172.5
708 295
709 302.5
710 217.5
711 237.5
712 152.5
713 80
714 152.5
715 270
716 157.5
717 240
718 397.5
719 245
720 335
721 102.5
722 255
723 240
724 1005
725 375
726 270
727 267.5
728 327.5
729 455
730 445
731 240
732 262.5
733 440
734 487.5
735 130
736 165
737 632.5
738 500
739 477.5
740 545
741 505
742 405
743 497.5
744 727.5
745 897.5
746 637.5
747 690
748 620
749 420
750 527.5
751 747.5
752 660
753 807.5
754 832.5
755 790
756 902.5
757 777.5
758 720
759 822.5
760 645
761 792.5
762 760
763 892.5
764 882.5
765 800
766 742.5
767 710
768 722.5
769 715
770 767.5
771 855
772 655
773 627.5
774 790
775 730
776 747.5
777 780
778 827.5
779 662.5
780 705
781 662.5
782 685
783 612.5
784 455
785 460
786 747.5
787 907.5
788 655
789 582.5
790 310
791 417.5
792 427.5
793 895
794 367.5
795 562.5
796 272.5
797 250
798 315
799 692.5
800 312.5
801 342.5
802 342.5
803 227.5
804 437.5
805 195
806 245
807 375
808 357.5
809 147.5
810 127.5
811 357.5
812 120
813 275
814 430
815 192.5
816 202.5
817 237.5
818 200
819 217.5
820 220
821 357.5
822 122.5
823 205
824 205
825 1340
826 302.5
827 55
828 537.5
829 667.5
830 200
831 330
832 392.5
833 265
834 270
835 205
836 85
837 387.5
838 80
839 300
840 165
841 102.5
842 192.5
843 77.5
844 72.5
845 115
846 20
847 295
848 200
849 77.5
850 220
851 112.5
852 97.5
853 112.5
854 232.5
855 312.5
856 230
857 160
858 145
859 132.5

==> tikz/etable_prediction.txt <==
332 262.5
333 440
334 487.5
335 130
336 165
337 632.5
338 500
339 477.5
340 545
341 505
342 405
343 497.5
344 727.5
345 897.5
346 637.5
347 690
348 620
349 420
350 527.5
351 747.5
352 660
353 807.5
354 832.5
355 790
356 902.5
357 777.5
358 720
359 822.5
360 645
361 792.5
362 760
363 892.5
364 882.5
365 800
366 742.5
367 710
368 722.5
369 715
370 767.5
371 855
372 655
373 627.5
374 790
375 730
376 747.5
377 780
378 827.5
379 662.5
380 705
381 662.5
382 685
383 612.5
384 455
385 460
386 747.5
387 907.5
388 655
389 582.5
390 310
391 417.5
392 427.5
393 895
394 367.5
395 562.5
396 272.5
397 250
398 315
399 692.5
400 312.5
401 342.5
402 342.5
403 227.5
404 437.5
405 195
406 245
407 375
408 357.5
409 147.5
410 127.5
411 357.5
412 120
413 275
414 430
415 192.5
416 202.5
417 237.5
418 200
419 217.5
420 220
421 357.5
422 122.5
423 205
424 205
425 1340
426 302.5
427 55
428 537.5
429 667.5
430 200
431 330
432 392.5
433 265
434 270
435 205
436 85
437 387.5
438 80
439 300
440 165
441 102.5
442 192.5
443 77.5
444 72.5
445 115
446 20
447 295
448 200
449 77.5
450 220
451 112.5
452 97.5
453 112.5
454 232.5
455 312.5
456 230
457 160
458 145
459 132.5

==> tikz/etable_true_test.txt <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 2.5
66 0
67 2.5
68 2.5
69 5
70 0
71 0
72 10
73 0
74 5
75 2.5
76 2.5
77 12.5
78 0
79 15
80 2.5
81 0
82 5
83 0
84 17.5
85 35
86 5
87 5
88 5
89 10
90 0
91 17.5
92 25
93 10
94 17.5
95 2.5
96 7.5
97 7.5
98 25
99 0
100 32.5
101 17.5
102 20
103 17.5
104 25
105 12.5
106 20
107 42.5
108 20
109 20
110 30
111 0
112 32.5
113 47.5
114 22.5
115 35
116 7.5
117 55
118 65
119 67.5
120 75
121 70
122 25
123 55
124 130
125 107.5
126 70
127 62.5
128 85
129 80
130 100
131 55
132 125
133 92.5
134 140
135 150
136 110
137 115
138 205
139 205
140 120
141 185
142 175
143 172.5
144 142.5
145 220
146 142.5
147 122.5
148 157.5
149 235
150 115
151 132.5
152 152.5
153 275
154 257.5
155 217.5
156 120
157 182.5
158 107.5
159 182.5
160 320
161 230
162 237.5
163 270
164 185
165 432.5
166 275
167 480
168 250
169 292.5
170 350
171 275
172 270
173 232.5
174 435
175 267.5
176 540
177 337.5
178 360
179 212.5
180 350
181 487.5
182 1430
183 382.5
184 622.5
185 780
186 285
187 745
188 475
189 600
190 787.5
191 482.5
192 370
193 532.5
194 432.5
195 862.5
196 1035
197 765
198 762.5
199 752.5
200 495
201 532.5
202 325
203 647.5
204 650
205 715
206 302.5
207 405
208 357.5
209 705
210 397.5
211 487.5
212 562.5
213 360
214 180
215 250
216 372.5
217 485
218 315
219 287.5
220 595
221 117.5
222 302.5
223 285
224 315
225 435
226 287.5
227 252.5
228 275
229 287.5
230 205
231 205
232 242.5
233 282.5
234 122.5
235 50
236 130
237 355
238 160
239 167.5
240 212.5
241 207.5
242 32.5
243 97.5
244 315
245 220
246 192.5
247 72.5
248 160
249 55
250 470
251 202.5
252 167.5
253 330
254 107.5
255 72.5
256 95
257 100
258 217.5
259 362.5
260 400
261 347.5
262 315
263 267.5
264 207.5
265 412.5
266 307.5
267 395
268 152.5
269 95
270 157.5
271 52.5
272 410
273 212.5
274 255
275 120
276 132.5
277 60
278 100
279 112.5
280 145
281 132.5
282 165
283 115
284 337.5
285 135
286 185
287 115
288 230
289 180
290 100
291 50
292 90
293 265
294 150
295 162.5
296 192.5
297 132.5
298 87.5
299 182.5
300 292.5
301 310
302 287.5
303 220
304 215
305 145
306 162.5
307 287.5
308 292.5
309 220
310 222.5
311 152.5
312 95
313 145
314 270
315 162.5
316 235
317 400
318 260
319 347.5
320 107.5
321 457.5
322 355
323 432.5
324 512.5
325 385
326 425
327 437.5
328 525
329 415
330 460
331 685
332 632.5
333 380
334 540
335 847.5
336 1027.5
337 815
338 732.5
339 612.5
340 535
341 840
342 1240
343 1162.5
344 1087.5
345 1045
346 720
347 1005
348 1085
349 1282.5
350 2107.5
351 1102.5
352 1540
353 997.5
354 847.5
355 1040
356 1887.5
357 2015
358 1780
359 1537.5
360 960
361 632.5
362 860
363 2097.5
364 1415
365 1617.5
366 1437.5
367 1245
368 750
369 605
370 1700
371 1882.5
372 1387.5
373 1320
374 795
375 532.5
376 587.5
377 1367.5
378 995
379 652.5
380 742.5
381 695
382 275
383 457.5
384 990
385 690
386 592.5
387 720
388 377.5
389 195
390 487.5
391 547.5
392 412.5
393 575
394 377.5
395 202.5
396 282.5
397 242.5
398 657.5
399 275
400 360
401 292.5
402 392.5
403 130
404 210
405 485
406 237.5
407 240
408 260
409 202.5
410 77.5
411 310
412 257.5
413 270
414 237.5
415 172.5
416 205
417 162.5
418 237.5
419 347.5
420 185
421 225
422 777.5
423 117.5
424 72.5
425 212.5
426 137.5
427 302.5
428 407.5
429 167.5
430 115
431 37.5
432 117.5
433 195
434 145
435 127.5
436 122.5
437 20
438 82.5
439 20
440 92.5
441 197.5
442 155
443 132.5
444 75
445 165
446 85
447 167.5
448 187.5
449 182.5
450 230
451 120
452 62.5
453 52.5
454 325
455 132.5
456 137.5
457 177.5
458 145
459 57.5
